Rabin Games and Colourful Universal Trees

We provide an algorithm to solve Rabin and Streett games over graphs with $n$ vertices, $m$ edges, and $k$ colours that runs in $\tilde{O}\left(mn(k!)^{1+o(1)} \right)$ time and $O(nk\log k \log n)$ space, where $\tilde{O}$ hides poly-logarithmic factors. Our algorithm is an improvement by a super quadratic dependence on $k!$ from the currently best known run time of $O\left(mn^2(k!)^{2+o(1)}\right)$, obtained by converting a Rabin game into a parity game, while simultaneously improving its exponential space requirement. Our main technical ingredient is a characterisation of progress measures for Rabin games using \emph{colourful trees} and a combinatorial construction of succinctly-represented, universal colourful trees. Colourful universal trees are generalisations of universal trees used by Jurdzi\'{n}ski and Lazi\'{c} (2017) to solve parity games, as well as of Rabin progress measures of Klarlund and Kozen (1991). Our algorithm for Rabin games is a progress measure lifting algorithm where the lifting is performed on succinct, colourful, universal trees.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

